Theory Exploration Powered By Deductive Synthesis

Recent years have seen tremendous growth in the amount of verified software. Proofs for complex properties can now be achieved using higher-order theories and calculi. Complex properties lead to an ever-growing number of definitions and associated lemmas, which constitute an integral part of proof construction. Following this -- whether automatic or semi-automatic -- methods for computer-aided lemma discovery have emerged. In this work, we introduce a new symbolic technique for bottom-up lemma discovery, that is, the generation of a library of lemmas from a base set of inductive data types and recursive definitions. This is known as the theory exploration problem, and so far, solutions have been proposed based either on counter-example generation or the more prevalent random testing combined with first-order solvers. Our new approach, being purely deductive, eliminates the need for random testing as a filtering phase and for SMT solvers. Therefore it is amenable compositional reasoning and for the treatment of user-defined higher-order functions. Our implementation has shown to find more lemmas than prior art, while avoiding redundancy.

==> img/cactus-plot-no-cs.dat.txt <==
n      thesy        hipster
   0        0.00             0.00
   1        0.00             5.99
   2        0.00            12.53
   3        0.01            19.42
   4        0.01            27.59
   5        0.02            78.08
   6        0.02           145.22
   7        0.03           213.34
   8        0.04           292.07
   9        0.05           379.55
  10        0.06           479.85
  11        0.08           581.56
  12        0.12           684.05
  13        0.15           786.62
  14        0.20           893.69
  15        0.24          1002.92
  16        0.30          1129.09
  17        0.36          1265.38
  18        0.43          1428.72
  19        0.51          1601.51
  20        0.59          1774.90
  21        0.68          1955.12
  22        0.79          2137.58
  23        0.89          2339.23
  24        1.00          2552.55
  25        1.11          2769.64
  26        1.22          3019.57
  27        1.33          3276.07
  28        1.46          3534.75
  29        1.59          3794.66
  30        1.76          4059.09
  31        1.94          4333.85
  32        2.12          4609.14
  33        2.30          4884.72
  34        2.50          5164.14
  35        2.70          5452.45
  36        2.92          5741.95
  37        3.14          6031.93
  38        3.36          6323.05
  39        3.61          6616.25
  40        3.86          6914.75
  41        4.12          7213.28
  42        4.38          7516.76
  43        4.63          7822.13
  44        4.89          8132.19
  45        5.16          8445.01
  46        5.46          8760.63
  47        5.77          9084.16
  48        6.13          9408.35
  49        6.52          9750.91
  50        6.93         10129.91
  51        7.37         10577.34
  52        7.83         11071.21
  53        8.30         11596.68
  54        8.77         12147.11
  55        9.25         12721.38
  56        9.94         13312.83
  57       10.67         13978.74
  58       11.46         14648.07
  59       12.32         15349.15
  60       13.36         16079.39
  61       14.48         16867.15
  62       15.61         17694.00
  63       16.77         18531.31
  64       17.94         19415.11
  65       19.11         20301.50
  66       22.07         21191.67
  67       25.29         22225.98
  68       30.39         23261.59
  69       35.53         24305.80
  70       41.32         25370.33
  71       48.60         26452.93
  72       57.11         27567.48
  73       95.13         28726.37
  74      133.34         29898.11
  75      171.71         31091.06
  76      210.17         32337.77
  77      249.26         33587.77
  78      289.49         34876.32
  79      613.89         36237.37
  80      995.91         37644.25
  81     2954.84         39068.34
  82     6554.84         40530.83
  83    10154.84         42138.94
  84    13754.84         44536.68
  85    17354.84         47127.38


==> img/cactus-plot-with-cs.dat.txt <==
n      thesy        hipster
   0        0.00             0.00
   1        0.00             5.99
   2        0.01            12.53
   3        0.02            19.42
   4        0.03            27.59
   5        0.09            78.08
   6        0.20           145.22
   7        0.32           213.34
   8        0.45           292.07
   9        0.58           379.55
  10        0.71           479.85
  11        0.85           581.56
  12        1.01           684.05
  13        1.18           786.62
  14        1.39           893.69
  15        1.61          1002.92
  16        1.85          1129.09
  17        2.12          1265.38
  18        2.39          1428.72
  19        2.73          1601.51
  20        3.07          1774.90
  21        3.52          1955.12
  22        4.00          2137.58
  23        4.49          2339.23
  24        4.98          2552.55
  25        5.47          2769.64
  26        5.97          3019.57
  27        6.47          3276.07
  28        6.97          3534.75
  29        7.53          3794.66
  30        8.23          4059.09
  31        9.26          4333.85
  32       11.14          4609.14
  33       13.08          4884.72
  34       15.04          5164.14
  35       17.02          5452.45
  36       19.59          5741.95
  37       22.26          6031.93
  38       24.97          6323.05
  39       27.83          6616.25
  40       31.31          6914.75
  41       35.99          7213.28
  42       40.72          7516.76
  43       46.01          7822.13
  44       52.80          8132.19
  45       60.21          8445.01
  46       68.07          8760.63
  47       80.92          9084.16
  48       94.50          9408.35
  49      111.06          9750.91
  50      129.50         10129.91
  51      147.94         10577.34
  52      174.55         11071.21
  53      204.17         11596.68
  54      239.17         12147.11
  55      279.10         12721.38
  56      325.20         13312.83
  57      373.10         13978.74
  58      441.92         14648.07
  59      522.37         15349.15
  60      615.59         16079.39
  61      719.73         16867.15
  62      847.76         17694.00
  63      976.65         18531.31
  64     1117.89         19415.11
  65     1309.10         20301.50
  66     1728.80         21191.67
  67     2215.67         22225.98
  68     2720.85         23261.59
  69     3394.09         24305.80
  70     4526.55         25370.33
  71     5675.57         26452.93
  72     6854.78         27567.48
  73     8414.66         28726.37
  74    12014.66         29898.11
  75    15614.66         31091.06
  76    19214.66         32337.77
  77    22814.66         33587.77
  78    26414.66         34876.32
  79    30014.66         36237.37
  80    33614.66         37644.25
  81    37214.66         39068.34
  82    40814.66         40530.83
  83    44414.66         42138.94
  84    48014.66         44536.68
  85    51614.66         47127.38


==> img/cvc4-benchmarks/cactus-clam.dat.txt <==
n time
0 0.0
1 0.000312616
2 0.0006334579999999999
3 0.0009926029999999999
4 0.001358901
5 0.001730269
6 0.002106747
7 0.002520947
8 0.002939826
9 0.003395184
10 0.003861754
11 0.004329226
12 0.004802188
13 0.005304706
14 0.005824668
15 0.0063463619999999995
16 0.00687467
17 0.007406825
18 0.007939261
19 0.008521591
20 0.009139098
21 0.009765261
22 0.010393779
23 0.011027647
24 0.011668639
25 0.012317055
26 0.013044231
27 0.013788179
28 0.014534602
29 0.015325279
30 0.016123712
31 0.016959946
32 0.01781706
33 0.018745209
34 0.01976312
35 0.020929154
36 0.022497675
37 0.024373883
38 0.02694165
39 0.02967343
40 0.03267324
41 0.036160189
42 0.040347183
43 0.045466225
44 0.050869137
45 0.05648725
46 0.062398831
47 0.069550697
48 0.077243105
49 0.08518001
50 0.094320479
51 0.103766571
52 0.113526842
53 0.126319596
54 0.143239489
55 0.160764275
56 0.180947912
57 0.217677079
58 0.5469750609999999
59 0.913446581
60 2.092840635
61 3.571085824
62 5.08016145
63 6.599244608
64 8.118560851
65 9.651329814
66 11.236773418
67 12.868872121
68 14.528058118
69 16.245960516
70 18.074911943
71 20.074449506
72 22.116942572
73 24.348312523
74 26.998210106000002
75 29.670715418
76 32.889482225
77 36.136968016
78 39.673450336
79 43.297181464
80 47.157278653
81 51.02258586
82 54.905219672
83 58.863852523
84 62.829255181
85 66.802883584
86 70.825252376
87 75.211796007
88 79.990313485
89 84.782435912
90 89.980296988
91 96.528493079
92 108.049251959
93 119.611231247
94 139.178945718
95 159.965302886
96 181.312418914
97 202.719947967
98 225.787156989
99 259.732771574
100 293.682164692
101 334.789904133
102 423.06893303699997


==> img/cvc4-benchmarks/cactus-hipspec.dat.txt <==
n time
0 0.0
1 0.000255697
2 0.0005158929999999999
3 0.0009011469999999999
4 0.001290299
5 0.001722523
6 0.002217938
7 0.002713623
8 0.0032232240000000002
9 0.004017658
10 0.004813796
11 0.00571817
12 0.00726085
13 0.008816655
14 0.011169239000000001
15 0.016438712
16 0.02740298
17 0.040515872
18 0.077784554
19 0.126456027
20 0.229833487
21 0.5017947030000001
22 0.801857583
23 1.154197052
24 1.691000039
25 2.282485294
26 2.9197652510000003
27 3.588755111
28 10.723444211
29 19.231064478


==> img/cvc4-benchmarks/cactus-isaplanner.dat.txt <==
n time
0 0.0
1 0.00018865
2 0.00038793
3 0.0006007650000000001
4 0.000913993
5 0.001240315
6 0.0015999809999999999
7 0.002114262
8 0.002699958
9 0.00335625
10 0.004021319
11 0.004784555
12 0.005672739
13 0.006800309
14 0.007987593
15 0.009211547
16 0.01047219
17 0.011766879000000001
18 0.013255408
19 0.014779374
20 0.01645007
21 0.018946771
22 0.021719127
23 0.024623445
24 0.027593899
25 0.030686305
26 0.034180047
27 0.037854153
28 0.041844933
29 0.046149812
30 0.050525226
31 0.056137588
32 0.061911037
33 0.07120006000000001
34 0.083657074
35 0.097255484
36 0.11672945800000001
37 0.138262137
38 0.162068131
39 0.248670429
40 0.372870772
41 4.207823079
42 11.851254641
43 19.521230636
44 30.250635847999998
45 49.806400507999996
46 76.198164512
47 126.93718851899999


==> img/cvc4-benchmarks/cactus-leon.dat.txt <==
n time
0 0.0
1 0.000360788
2 0.000944892
3 0.001766488
4 0.00266421
5 0.00359775
6 0.018489967
7 0.064162406
8 0.17031849799999998
9 8.408968822


==> img/cvc4-benchmarks/cactus-sg_clam.dat.txt <==
n time
0 0.000312616
1 0.0006334579999999999
2 0.000999756
3 0.001371124
4 0.001747602
5 0.002161802
6 0.002628372
7 0.003095844
8 0.003568806
9 0.004071324
10 0.004593018
11 0.005125173
12 0.00574268
13 0.006368843
14 0.006997361
15 0.007741309
16 0.008531986
17 0.009330419
18 0.010166653
19 0.011023767
20 0.011951916
21 0.01311795
22 0.014686471
23 0.017254237999999998
24 0.019986018
25 0.023472967
26 0.028592009
27 0.034210122
28 0.047002876
29 0.064527662
30 0.084711299
31 0.121440466
32 0.45073844799999996
33 0.817209968
34 2.646161395
35 4.49323564
36 7.1431332229999995
37 9.815638535
38 12.67608939
39 16.536186579
40 20.92273021
41 25.714852637
42 30.912713713000002
43 37.460909804
44 48.981668684
45 159.8132974


==> img/scatter-plot-no-cs.dat.txt <==
h<t      t<h
0.55556   0.33333
0.33333   0.14286
0.50000   0.14286
0.27273   0.41176
0.27273   0.41176
0.18182   0.41176
0.18182   0.41176
0.80000   1.00000
1.00000   1.00000
1.00000   0.00000
1.00000   1.00000
1.00000   0.66667
0.28571   0.66667
1.00000   0.50000
0.62500   0.25000
0.33333   0.25000
0.50000   0.66667
0.42857   1.00000
0.91667   0.45000
0.40000   1.00000
0.40000   1.12500
0.40000   0.55000
0.40000   0.55000
1.00000   0.00000
1.00000   0.00000
1.00000   0.00000
0.33333   0.14286
0.37500   0.16667
0.50000   1.16667
0.50000   1.16667
0.37500   0.50000
0.37500   0.50000
1.00000   1.00000
1.00000   1.00000
0.28571   0.28571
0.00000   0.00000
0.80000   0.57143
1.00000   1.00000
0.00000   0.00000
1.00000   1.00000
1.00000   0.66667
1.00000   0.00000
1.00000   1.00000
0.42857   1.11111
1.00000   0.00000
1.00000   0.00000
0.36364   0.50000
1.00000   0.00000
0.00000   0.00000
0.50000   0.25000
0.90909   0.64706
0.57143   0.50000
0.80000   0.80000
0.50000   0.50000
1.00000   0.00000
1.00000   0.00000
1.00000   0.00000
0.50000   0.11429
1.00000   0.00000
0.33333   0.11111
1.00000   0.00000
0.75000   0.45000
0.60000   0.66667
0.50000   0.75000
0.40000   0.25000
0.91667   0.45000
0.60000   1.00000
0.37500   0.16667
0.41667   0.60000
1.00000   0.33333
0.09091   0.26667
0.80000   0.57143
0.60000   0.30000
0.00000   0.00000
0.16667   0.00000
0.60000   0.75000
0.11111   0.25000
0.66667   0.53846
0.00000   0.00000
0.50000   0.15789
0.50000   0.15789
0.33333   0.15385
0.37500   0.16667


==> img/scatter-plot-with-cs.dat.txt <==
h<t      t<h
1.00000   0.25000
0.81818   0.40000
0.55556   0.31579
0.33333   0.12500
0.50000   0.12500
0.27273   0.54545
0.27273   0.48000
0.18182   0.41667
0.18182   0.30435
1.00000   0.57143
1.00000   0.20000
1.00000   0.00000
1.00000   0.20000
1.00000   0.66667
0.28571   0.66667
1.00000   0.50000
0.62500   0.21429
0.33333   0.20000
1.00000   0.40000
0.42857   1.00000
0.91667   0.53846
0.80000   1.00000
1.20000   0.91667
0.66667   0.42105
0.66667   0.53571
1.00000   0.00000
1.00000   0.00000
1.00000   0.00000
0.33333   0.10000
0.37500   0.14286
0.75000   1.09091
1.00000   1.09091
0.62500   0.57576
0.62500   0.54839
1.00000   1.00000
1.00000   1.00000
0.28571   0.25000
0.00000   0.00000
0.40000   0.52941
2.00000   0.60000
0.00000   0.00000
2.00000   0.60000
1.00000   0.66667
1.00000   0.00000
1.00000   1.00000
1.00000   1.07143
1.00000   0.00000
1.00000   0.00000
0.63636   0.44444
1.00000   0.00000
0.00000   0.00000
0.50000   0.20000
0.90909   0.66667
0.85714   0.38889
1.00000   0.87500
0.83333   0.29412
1.00000   0.00000
1.00000   0.00000
1.00000   0.00000
0.50000   0.05714
1.00000   0.00000
0.33333   0.07692
1.00000   0.00000
0.75000   0.43478
0.60000   0.66667
0.66667   0.42857
0.40000   0.18750
0.83333   0.37500
0.60000   1.00000
0.37500   0.13333
0.66667   0.40000
1.00000   0.33333
0.18182   0.27273
0.80000   0.48000
0.60000   0.23077
0.80000   0.42857
0.11111   0.30000
1.00000   0.57895
1.00000   0.11765
0.33333   0.15385
0.37500   0.14286
0.00000   0.00000
0.16667   0.00000
0.75000   0.12500
0.50000   0.12121

